Category Theory for Quantum Natural Language Processing

This thesis introduces quantum natural language processing (QNLP) models based on a simple yet powerful analogy between computational linguistics and quantum mechanics: grammar as entanglement. The grammatical structure of text and sentences connects the meaning of words in the same way that entanglement structure connects the states of quantum systems. Category theory allows to make this language-to-qubit analogy formal: it is a monoidal functor from grammar to vector spaces. We turn this abstract analogy into a concrete algorithm that translates the grammatical structure onto the architecture of parameterised quantum circuits. We then use a hybrid classical-quantum algorithm to train the model so that evaluating the circuits computes the meaning of sentences in data-driven tasks. The implementation of QNLP models motivated the development of DisCoPy (Distributional Compositional Python), the toolkit for applied category theory of which the first chapter gives a comprehensive overview. String diagrams are the core data structure of DisCoPy, they allow to reason about computation at a high level of abstraction. We show how they can encode both grammatical structures and quantum circuits, but also logical formulae, neural networks or arbitrary Python code. Monoidal functors allow to translate these abstract diagrams into concrete computation, interfacing with optimised task-specific libraries. The second chapter uses DisCopy to implement QNLP models as parameterised functors from grammar to quantum circuits. It gives a first proof-of-concept for the more general concept of functorial learning: generalising machine learning from functions to functors by learning from diagram-like data. In order to learn optimal functor parameters via gradient descent, we introduce the notion of diagrammatic differentiation: a graphical calculus for computing the gradients of parameterised diagrams.

==> img/basics/id-x.tikz <==
\begin{tikzpicture}[baseline=(0.base), scale=2]
\begin{pgfonlayer}{nodelayer}
\node (0) at (0, 0.5) {};
\node [] (1) at (0, 1) {};
\node [] (2) at (0, 0) {};
\node [style=none, fill=white, right] (3) at (0.2, 1) {\py{x}};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [in=90, out=-90] (1.center) to (2.center);
\end{pgfonlayer}
\end{tikzpicture}


==> img/basics/id-y.tikz <==
\begin{tikzpicture}[baseline=(0.base), scale=2]
\begin{pgfonlayer}{nodelayer}
\node (0) at (0, 0.5) {};
\node [] (1) at (0, 1) {};
\node [] (2) at (0, 0) {};
\node [style=none, fill=white, right] (3) at (0.2, 1) {\py{y}};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [in=90, out=-90] (1.center) to (2.center);
\end{pgfonlayer}
\end{tikzpicture}


==> img/bitmap2diagram/finish.tikz <==
\begin{tikzpicture}[baseline=(0.base), scale=1.5]
\begin{pgfonlayer}{nodelayer}
\node (0) at (0, 3.0) {};
\node [] (1) at (0.5, 6) {};
\node [] (2) at (0.5, 3.75) {};
\node [] (3) at (3.0, 6) {};
\node [] (4) at (3.0, 5.75) {};
\node [] (5) at (2.0, 5.25) {};
\node [] (6) at (2.0, 2.75) {};
\node [] (7) at (4.0, 5.25) {};
\node [] (8) at (4.0, 0.75) {};
\node [] (9) at (3.0, 4.25) {};
\node [] (10) at (3.0, 2.75) {};
\node [] (11) at (0.0, 3.25) {};
\node [] (12) at (0.0, 0.75) {};
\node [] (13) at (1.0, 3.25) {};
\node [] (14) at (1.0, 1.75) {};
\node [] (15) at (2.0, 0.25) {};
\node [] (16) at (2.0, 0) {};
\node [] (17) at (1.75, 5.25) {};
\node [] (18) at (4.25, 5.25) {};
\node [] (19) at (4.25, 5.75) {};
\node [] (20) at (1.75, 5.75) {};
\node [style=none, fill=white] (21) at (3.0, 5.5) {};
\node [] (22) at (2.75, 4.25) {};
\node [] (23) at (3.25, 4.25) {};
\node [] (24) at (3.25, 4.75) {};
\node [] (25) at (2.75, 4.75) {};
\node [style=none, fill=white] (26) at (3.0, 4.5) {};
\node [] (27) at (-0.25, 3.25) {};
\node [] (28) at (1.25, 3.25) {};
\node [] (29) at (1.25, 3.75) {};
\node [] (30) at (-0.25, 3.75) {};
\node [style=none, fill=white] (31) at (0.5, 3.5) {};
\node [] (32) at (1.75, 2.25) {};
\node [] (33) at (3.25, 2.25) {};
\node [] (34) at (3.25, 2.75) {};
\node [] (35) at (1.75, 2.75) {};
\node [style=none, fill=white] (36) at (2.5, 2.5) {};
\node [] (37) at (0.75, 1.25) {};
\node [] (38) at (1.25, 1.25) {};
\node [] (39) at (1.25, 1.75) {};
\node [] (40) at (0.75, 1.75) {};
\node [style=none, fill=white] (41) at (1.0, 1.5) {};
\node [] (42) at (-0.25, 0.25) {};
\node [] (43) at (4.25, 0.25) {};
\node [] (44) at (4.25, 0.75) {};
\node [] (45) at (-0.25, 0.75) {};
\node [style=none, fill=white] (46) at (2.0, 0.5) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [in=90, out=-90] (1.center) to (2.center);
\draw [in=90, out=-90] (3.center) to (4.center);
\draw [in=90, out=-90] (5.center) to (6.center);
\draw [in=90, out=-90] (7.center) to (8.center);
\draw [in=90, out=-90] (9.center) to (10.center);
\draw [in=90, out=-90] (11.center) to (12.center);
\draw [in=90, out=-90] (13.center) to (14.center);
\draw [in=90, out=-90] (15.center) to (16.center);
\draw [-, fill={white}] (17.center) to (18.center) to (19.center) to (20.center) to (17.center);
\draw [-, fill={white}] (22.center) to (23.center) to (24.center) to (25.center) to (22.center);
\draw [-, fill={white}] (27.center) to (28.center) to (29.center) to (30.center) to (27.center);
\draw [-, fill={white}] (32.center) to (33.center) to (34.center) to (35.center) to (32.center);
\draw [-, fill={white}] (37.center) to (38.center) to (39.center) to (40.center) to (37.center);
\draw [-, fill={white}] (42.center) to (43.center) to (44.center) to (45.center) to (42.center);
\end{pgfonlayer}
\end{tikzpicture}


==> img/closed/left-curry.tikz <==
\begin{tikzpicture}[baseline={(0.base)}, scale=1]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 3.5) {};
		\node [style=none] (1) at (2.5, 7) {};
		\node [style=none] (2) at (2.5, 6.75) {};
		\node [style=none, fill=white, right] (3) at (2.7, 7) {$x$};
		\node [style=none] (4) at (3.5, 6.5) {};
		\node [style=none] (5) at (0, 5.75) {};
		\node [style=none] (6) at (7, 5.75) {};
		\node [style=none] (7) at (2.5, 6.25) {};
		\node [style=none] (8) at (0, 1.25) {};
		\node [style=none, fill=white, right] (9) at (0.2, 6.05) {};
		\node [style=none] (10) at (2.5, 4.75) {};
		\node [style=none] (12) at (7, 1.25) {};
		\node [style=none, fill=white, right] (13) at (7.2, 6.05) {};
		\node [style=none] (14) at (5, 5.75) {};
		\node [style=none] (15) at (4, 5.25) {};
		\node [style=none] (16) at (6, 5.25) {};
		\node [style=none] (17) at (4, 3.75) {};
		\node [style=none, fill=white, right] (18) at (4.2, 5.05) {$y$};
		\node [style=none] (19) at (6, 0.75) {};
		\node [style=none] (21) at (2, 4.25) {};
		\node [style=none] (22) at (2, 3.75) {};
		\node [style=none] (24) at (3, 4.25) {};
		\node [style=none] (25) at (3, 3.75) {};
		\node [style=none] (27) at (3, 3.5) {};
		\node [style=none] (28) at (1, 2.75) {};
		\node [style=none] (29) at (5, 2.75) {};
		\node [style=none] (30) at (2, 3.25) {};
		\node [style=none] (31) at (3, 3.25) {};
		\node [style=none] (32) at (4, 3.25) {};
		\node [style=none] (33) at (1, 2.25) {};
		\node [style=none, fill=white, right] (34) at (1.2, 3.05) {};
		\node [style=none] (35) at (2, 1.75) {};
		\node [style=none] (37) at (3, 2.75) {};
		\node [style=none] (39) at (4, 2.75) {};
		\node [style=none] (41) at (5, 2.25) {};
		\node [style=none, fill=white, right] (42) at (5.2, 3.05) {};
		\node [style=none] (43) at (3.5, 2.5) {};
		\node [style=none] (44) at (3, 1.5) {};
		\node [style=none] (45) at (2, 1.25) {};
		\node [style=none] (46) at (2, 0.75) {};
		\node [style=none] (48) at (3.5, 0.5) {};
		\node [style=none] (49) at (2, 0.25) {};
		\node [style=none] (50) at (6, 0.25) {};
		\node [style=none] (51) at (2, 0) {};
		\node [style=none, fill=white, right] (52) at (2.2, 0.05) {$z$};
		\node [style=none] (53) at (6, 0) {};
		\node [style=none, fill=white, right] (54) at (6.2, 0.05) {$y^l$};
		\node [style=none] (55) at (1.75, 4.25) {};
		\node [style=none] (56) at (3.25, 4.25) {};
		\node [style=none] (57) at (3.25, 4.75) {};
		\node [style=none] (58) at (1.75, 4.75) {};
		\node [style=none, fill=white] (60) at (8.2, 3.5) {$=$};
		\node [style=none] (61) at (10.2, 7) {};
		\node [style=none] (62) at (10.2, 3.75) {};
		\node [style=none, fill=white, right] (63) at (10.4, 7) {$x$};
		\node [style=none] (64) at (9.7, 3.25) {};
		\node [style=none] (65) at (9.7, 0) {};
		\node [style=none, fill=white, right] (66) at (9.15, 2.8) {$z$};
		\node [style=none] (67) at (10.7, 3.25) {};
		\node [style=none] (68) at (10.7, 0) {};
		\node [style=none, fill=white, right] (69) at (11.15, 2.8) {$y^l$};
		\node [style=none] (70) at (9.45, 3.25) {};
		\node [style=none] (71) at (10.95, 3.25) {};
		\node [style=none] (72) at (10.95, 3.75) {};
		\node [style=none] (73) at (9.45, 3.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (1.center) to (2.center);
		\draw [in=90, out=180, looseness=0.50] (4.center) to (5.center);
		\draw [in=90, out=0, looseness=0.50] (4.center) to (6.center);
		\draw [in=90, out=-90] (2.center) to (7.center);
		\draw [in=90, out=-90] (5.center) to (8.center);
		\draw [in=90, out=-90] (7.center) to (10.center);
		\draw [in=90, out=-90] (6.center) to (12.center);
		\draw [in=90, out=180] (14.center) to (15.center);
		\draw [in=90, out=0] (14.center) to (16.center);
		\draw [in=90, out=-90] (15.center) to (17.center);
		\draw [in=90, out=-90] (16.center) to (19.center);
		\draw [in=90, out=-90] (21.center) to (22.center);
		\draw [in=90, out=-90] (24.center) to (25.center);
		\draw [in=90, out=-180, looseness=0.75] (27.center) to (28.center);
		\draw [in=90, out=0, looseness=0.75] (27.center) to (29.center);
		\draw [in=90, out=-90] (22.center) to (30.center);
		\draw [in=90, out=-90] (25.center) to (31.center);
		\draw [in=90, out=-90] (17.center) to (32.center);
		\draw [in=90, out=-90] (28.center) to (33.center);
		\draw [in=90, out=-90] (30.center) to (35.center);
		\draw [in=90, out=-90] (31.center) to (37.center);
		\draw [in=90, out=-90] (32.center) to (39.center);
		\draw [in=90, out=-90] (29.center) to (41.center);
		\draw [in=180, out=-90, looseness=0.94] (37.center) to (43.center);
		\draw [in=0, out=-90, looseness=0.94] (39.center) to (43.center);
		\draw [in=180, out=-90, looseness=0.75] (33.center) to (44.center);
		\draw [in=90, out=-90, looseness=0.94] (35.center) to (45.center);
		\draw [in=0, out=-90, looseness=0.75] (41.center) to (44.center);
		\draw [in=90, out=-90] (45.center) to (46.center);
		\draw [in=180, out=-90, looseness=0.50] (8.center) to (48.center);
		\draw [in=90, out=-90] (46.center) to (49.center);
		\draw [in=90, out=-90, looseness=0.51] (19.center) to (50.center);
		\draw [in=0, out=-90, looseness=0.50] (12.center) to (48.center);
		\draw [in=90, out=-90] (49.center) to (51.center);
		\draw [in=90, out=-90] (50.center) to (53.center);
		\draw [-, fill=white] (55.center)
			 to (56.center)
			 to (57.center)
			 to (58.center)
			 to cycle;
		\draw [in=90, out=-90] (61.center) to (62.center);
		\draw [in=90, out=-90] (64.center) to (65.center);
		\draw [in=90, out=-90] (67.center) to (68.center);
		\draw [-, fill=white] (70.center)
			 to (71.center)
			 to (72.center)
			 to (73.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> img/closed/right-curry.tikz <==
\begin{tikzpicture}[baseline={(0.base)}, scale=1]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 3.5) {};
		\node [style=none] (1) at (4.5, 7) {};
		\node [style=none] (2) at (4.5, 6.75) {};
		\node [style=none, fill=white, right] (3) at (4.7, 7) {$x$};
		\node [style=none] (4) at (3.5, 6.5) {};
		\node [style=none] (5) at (0, 5.75) {};
		\node [style=none] (6) at (7, 5.75) {};
		\node [style=none] (7) at (4.5, 6.25) {};
		\node [style=none] (8) at (0, 1.25) {};
		\node [style=none, fill=white, right] (9) at (0.2, 6.05) {};
		\node [style=none] (10) at (4.5, 4.75) {};
		\node [style=none] (12) at (7, 1.25) {};
		\node [style=none, fill=white, right] (13) at (7.2, 6.05) {};
		\node [style=none] (14) at (2, 5.75) {};
		\node [style=none] (15) at (1, 5.25) {};
		\node [style=none] (16) at (3, 5.25) {};
		\node [style=none] (17) at (1, 0.75) {};
		\node [style=none] (19) at (3, 3.75) {};
		\node [style=none, fill=white, right] (20) at (2.45, 5.05) {$y$};
		\node [style=none] (21) at (4, 4.25) {};
		\node [style=none] (22) at (4, 3.75) {};
		\node [style=none] (24) at (5, 4.25) {};
		\node [style=none] (25) at (5, 3.75) {};
		\node [style=none] (27) at (4, 3.5) {};
		\node [style=none] (28) at (2, 2.75) {};
		\node [style=none] (29) at (6, 2.75) {};
		\node [style=none] (30) at (3, 3.25) {};
		\node [style=none] (31) at (4, 3.25) {};
		\node [style=none] (32) at (5, 3.25) {};
		\node [style=none] (33) at (2, 2.25) {};
		\node [style=none, fill=white, right] (34) at (2.2, 3.05) {};
		\node [style=none] (35) at (3, 2.75) {};
		\node [style=none] (37) at (4, 2.75) {};
		\node [style=none] (39) at (5, 1.75) {};
		\node [style=none] (41) at (6, 2.25) {};
		\node [style=none, fill=white, right] (42) at (6.2, 3.05) {};
		\node [style=none] (43) at (3.5, 2.5) {};
		\node [style=none] (44) at (4, 1.5) {};
		\node [style=none] (45) at (5, 1.25) {};
		\node [style=none] (46) at (5, 0.75) {};
		\node [style=none] (48) at (3.5, 0.5) {};
		\node [style=none] (49) at (1, 0.25) {};
		\node [style=none] (50) at (5, 0.25) {};
		\node [style=none] (51) at (1, 0) {};
		\node [style=none, fill=white, right] (52) at (1.2, 0.05) {$y^r$};
		\node [style=none] (53) at (5, 0) {};
		\node [style=none, fill=white, right] (54) at (5.2, 0.05) {$z$};
		\node [style=none] (55) at (3.75, 4.25) {};
		\node [style=none] (56) at (5.25, 4.25) {};
		\node [style=none] (57) at (5.25, 4.75) {};
		\node [style=none] (58) at (3.75, 4.75) {};
		\node [style=none, fill=white] (60) at (8.2, 3.5) {$=$};
		\node [style=none] (61) at (10.2, 7) {};
		\node [style=none] (62) at (10.2, 3.75) {};
		\node [style=none, fill=white, right] (63) at (10.4, 7) {$x$};
		\node [style=none] (64) at (9.7, 3.25) {};
		\node [style=none] (65) at (9.7, 0) {};
		\node [style=none, fill=white, right] (66) at (9.15, 2.8) {$y^r$};
		\node [style=none] (67) at (10.7, 3.25) {};
		\node [style=none] (68) at (10.7, 0) {};
		\node [style=none, fill=white, right] (69) at (10.9, 2.8) {$z$};
		\node [style=none] (70) at (9.45, 3.25) {};
		\node [style=none] (71) at (10.95, 3.25) {};
		\node [style=none] (72) at (10.95, 3.75) {};
		\node [style=none] (73) at (9.45, 3.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (1.center) to (2.center);
		\draw [in=90, out=180, looseness=0.50] (4.center) to (5.center);
		\draw [in=90, out=0, looseness=0.50] (4.center) to (6.center);
		\draw [in=90, out=-90] (2.center) to (7.center);
		\draw [in=90, out=-90] (5.center) to (8.center);
		\draw [in=90, out=-90] (7.center) to (10.center);
		\draw [in=90, out=-90] (6.center) to (12.center);
		\draw [in=90, out=180] (14.center) to (15.center);
		\draw [in=90, out=0, looseness=0.94] (14.center) to (16.center);
		\draw [in=90, out=-90] (15.center) to (17.center);
		\draw [in=90, out=-90] (16.center) to (19.center);
		\draw [in=90, out=-90] (21.center) to (22.center);
		\draw [in=90, out=-90] (24.center) to (25.center);
		\draw [in=90, out=180, looseness=0.75] (27.center) to (28.center);
		\draw [in=90, out=0, looseness=0.75] (27.center) to (29.center);
		\draw [in=90, out=-90] (19.center) to (30.center);
		\draw [in=90, out=-90] (22.center) to (31.center);
		\draw [in=90, out=-90] (25.center) to (32.center);
		\draw [in=90, out=-90] (28.center) to (33.center);
		\draw [in=90, out=-90] (30.center) to (35.center);
		\draw [in=90, out=-90] (31.center) to (37.center);
		\draw [in=90, out=-90] (32.center) to (39.center);
		\draw [in=90, out=-90] (29.center) to (41.center);
		\draw [in=180, out=-90, looseness=0.94] (35.center) to (43.center);
		\draw [in=0, out=-90, looseness=0.94] (37.center) to (43.center);
		\draw [in=-180, out=-90, looseness=0.75] (33.center) to (44.center);
		\draw [in=90, out=-90, looseness=0.94] (39.center) to (45.center);
		\draw [in=0, out=-90, looseness=0.75] (41.center) to (44.center);
		\draw [in=90, out=-90] (45.center) to (46.center);
		\draw [in=180, out=-90, looseness=0.50] (8.center) to (48.center);
		\draw [in=90, out=-90, looseness=0.51] (17.center) to (49.center);
		\draw [in=90, out=-90] (46.center) to (50.center);
		\draw [in=0, out=-90, looseness=0.50] (12.center) to (48.center);
		\draw [in=90, out=-90] (49.center) to (51.center);
		\draw [in=90, out=-90] (50.center) to (53.center);
		\draw [-, fill=white] (55.center)
			 to (56.center)
			 to (57.center)
			 to (58.center)
			 to cycle;
		\draw [in=90, out=-90] (61.center) to (62.center);
		\draw [in=90, out=-90] (64.center) to (65.center);
		\draw [in=90, out=-90] (67.center) to (68.center);
		\draw [-, fill=white] (70.center)
			 to (71.center)
			 to (72.center)
			 to (73.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> img/closed/trace.tikz <==
\begin{tikzpicture}[baseline={(0.base)}, scale=2]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 2.5) {};
		\node [style=none] (1) at (1, 5) {};
		\node [style=none] (2) at (1, 4.75) {};
		\node [style=none, fill=white, right] (3) at (1.2, 5) {$a$};
		\node [style=none] (4) at (2, 4.5) {};
		\node [style=none] (5) at (0, 3.75) {};
		\node [style=none] (6) at (4, 3.75) {};
		\node [style=none] (7) at (1, 4.25) {};
		\node [style=none] (8) at (0, 1.25) {};
		\node [style=none, fill=white, right] (9) at (0.2, 4.05) {};
		\node [style=none] (10) at (1, 2.75) {};
		\node [style=none, fill=white, right] (11) at (1.2, 4.05) {$a$};
		\node [style=none] (12) at (4, 1.25) {};
		\node [style=none, fill=white, right] (13) at (4.2, 4.05) {};
		\node [style=none] (14) at (2.5, 3.5) {};
		\node [style=none] (15) at (2, 3.25) {};
		\node [style=none] (16) at (3, 3.25) {};
		\node [style=none] (17) at (2, 2.75) {};
		\node [style=none, fill=white, right] (18) at (2.2, 3.05) {$x$};
		\node [style=none] (19) at (3, 1.75) {};
		\node [style=none, fill=white, right] (20) at (3.2, 3.05) {$x^\star$};
		\node [style=none] (21) at (1, 2.25) {};
		\node [style=none] (22) at (1, 0.75) {};
		\node [style=none, fill=white, right] (23) at (1.2, 2.05) {$b$};
		\node [style=none] (24) at (2, 2.25) {};
		\node [style=none] (25) at (2, 1.75) {};
		\node [style=none, fill=white, right] (26) at (2.2, 2.05) {$x$};
		\node [style=none] (27) at (2.5, 1.5) {};
		\node [style=none] (28) at (2, 0.5) {};
		\node [style=none] (29) at (1, 0.25) {};
		\node [style=none] (30) at (1, 0) {};
		\node [style=none, fill=white, right] (31) at (1.2, 0.05) {$b$};
		\node [style=none] (32) at (0.75, 2.25) {};
		\node [style=none] (33) at (2.25, 2.25) {};
		\node [style=none] (34) at (2.25, 2.75) {};
		\node [style=none] (35) at (0.75, 2.75) {};
		\node [style=none, fill=white] (36) at (1.5, 2.5) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (1.center) to (2.center);
		\draw [in=90, out=180, looseness=0.75] (4.center) to (5.center);
		\draw [in=90, out=0, looseness=0.75] (4.center) to (6.center);
		\draw [in=90, out=-90] (2.center) to (7.center);
		\draw [in=90, out=-90] (5.center) to (8.center);
		\draw [in=90, out=-90] (7.center) to (10.center);
		\draw [in=90, out=-90] (6.center) to (12.center);
		\draw [in=90, out=180, looseness=0.94] (14.center) to (15.center);
		\draw [in=90, out=0, looseness=0.94] (14.center) to (16.center);
		\draw [in=90, out=-90] (15.center) to (17.center);
		\draw [in=90, out=-90] (16.center) to (19.center);
		\draw [in=90, out=-90] (21.center) to (22.center);
		\draw [in=90, out=-90] (24.center) to (25.center);
		\draw [in=180, out=-90, looseness=0.94] (25.center) to (27.center);
		\draw [in=0, out=-90, looseness=0.94] (19.center) to (27.center);
		\draw [in=180, out=-90, looseness=0.75] (8.center) to (28.center);
		\draw (22.center) to (29.center);
		\draw [in=0, out=-90, looseness=0.75] (12.center) to (28.center);
		\draw [in=90, out=-90] (29.center) to (30.center);
		\draw [-, fill=white] (32.center)
			 to (33.center)
			 to (34.center)
			 to (35.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> img/closed/uncurry.tikz <==
\begin{tikzpicture}[baseline={(0.base)}, scale=1]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (11, 3.5) {};
		\node [style=none] (1) at (11.25, 7) {};
		\node [style=none] (2) at (11.25, 2.75) {};
		\node [style=none, fill=white, right] (3) at (11.45, 7) {$x$};
		\node [style=none] (4) at (15.25, 7) {};
		\node [style=none] (5) at (15.25, 6.75) {};
		\node [style=none, fill=white, right] (6) at (15.45, 7) {$y$};
		\node [style=none] (7) at (14.25, 6.5) {};
		\node [style=none] (8) at (12.25, 5.25) {};
		\node [style=none] (9) at (16.25, 5.25) {};
		\node [style=none] (10) at (15.25, 6.25) {};
		\node [style=none] (11) at (12.25, 4.75) {};
		\node [style=none, fill=white, right] (12) at (12.45, 6.05) {};
		\node [style=none] (13) at (15.25, 4.75) {};
		\node [style=none] (15) at (16.25, 4.75) {};
		\node [style=none, fill=white, right] (16) at (16.45, 6.05) {};
		\node [style=none] (17) at (13.75, 5.75) {};
		\node [style=none] (18) at (13.25, 5.25) {};
		\node [style=none] (19) at (14.25, 5.25) {};
		\node [style=none] (20) at (13.25, 3.75) {};
		\node [style=none, fill=white, right] (21) at (12.4, 5.05) {$x^r$};
		\node [style=none] (22) at (14.25, 4.75) {};
		\node [style=none] (24) at (14.75, 4.25) {};
		\node [style=none] (25) at (14.75, 3.75) {};
		\node [style=none] (27) at (14.25, 3.5) {};
		\node [style=none] (28) at (13.25, 3.25) {};
		\node [style=none] (29) at (14.75, 3.25) {};
		\node [style=none] (30) at (13.25, 2.75) {};
		\node [style=none] (32) at (14.75, 2.75) {};
		\node [style=none] (34) at (13.25, 2.5) {};
		\node [style=none] (35) at (10.5, 1.5) {};
		\node [style=none] (36) at (15.75, 1.5) {};
		\node [style=none] (37) at (11.25, 2.25) {};
		\node [style=none] (38) at (13.25, 2.25) {};
		\node [style=none] (39) at (14.75, 2.25) {};
		\node [style=none] (40) at (10.5, 1.5) {};
		\node [style=none, fill=white, right] (41) at (11.2, 2.05) {};
		\node [style=none] (42) at (11.25, 1.75) {};
		\node [style=none] (44) at (13.25, 1.75) {};
		\node [style=none] (46) at (14.75, 0.75) {};
		\node [style=none] (48) at (15.75, 1.5) {};
		\node [style=none, fill=white, right] (49) at (14.7, 2.05) {};
		\node [style=none] (50) at (12.25, 1) {};
		\node [style=none] (51) at (13.25, 0.5) {};
		\node [style=none] (52) at (14.75, 0.25) {};
		\node [style=none] (53) at (14.75, 0) {};
		\node [style=none, fill=white, right] (54) at (14.95, 0.05) {$z$};
		\node [style=none] (55) at (14, 4.25) {};
		\node [style=none] (56) at (15.5, 4.25) {};
		\node [style=none] (57) at (15.5, 4.75) {};
		\node [style=none] (58) at (14, 4.75) {};
		\node [style=none, fill=white] (60) at (6.45, 3.5) {$=$};
		\node [style=none] (61) at (7.45, 7) {};
		\node [style=none] (62) at (7.45, 3.75) {};
		\node [style=none, fill=white, right] (63) at (7.65, 7) {$x$};
		\node [style=none] (64) at (8.45, 7) {};
		\node [style=none] (65) at (8.45, 3.75) {};
		\node [style=none, fill=white, right] (66) at (8.65, 7) {$y$};
		\node [style=none] (67) at (7.95, 3.25) {};
		\node [style=none] (68) at (7.95, 0) {};
		\node [style=none, fill=white, right] (69) at (8.15, 0.05) {$z$};
		\node [style=none] (70) at (7.2, 3.25) {};
		\node [style=none] (71) at (8.7, 3.25) {};
		\node [style=none] (72) at (8.7, 3.75) {};
		\node [style=none] (73) at (7.2, 3.75) {};
		\node [style=none, fill=white] (75) at (9.45, 3.5) {$=$};
		\node [style=none] (76) at (4.9, 3.5) {};
		\node [style=none] (77) at (4.65, 7) {};
		\node [style=none] (78) at (4.65, 2.75) {};
		\node [style=none, fill=white, right] (79) at (4.95, 7) {$y$};
		\node [style=none] (80) at (0.65, 7) {};
		\node [style=none] (81) at (0.65, 6.75) {};
		\node [style=none, fill=white, right] (82) at (0.95, 7) {$x$};
		\node [style=none] (83) at (1.65, 6.5) {};
		\node [style=none] (84) at (3.65, 5.25) {};
		\node [style=none] (85) at (-0.35, 5.25) {};
		\node [style=none] (86) at (0.65, 6.25) {};
		\node [style=none] (87) at (3.65, 4.75) {};
		\node [style=none, fill=white, right] (88) at (3.45, 6.05) {};
		\node [style=none] (89) at (0.65, 4.75) {};
		\node [style=none] (90) at (-0.35, 4.75) {};
		\node [style=none, fill=white, right] (91) at (-0.55, 6.05) {};
		\node [style=none] (92) at (2.15, 5.75) {};
		\node [style=none] (93) at (2.65, 5.25) {};
		\node [style=none] (94) at (1.65, 5.25) {};
		\node [style=none] (95) at (2.65, 3.75) {};
		\node [style=none, fill=white, right] (96) at (2.75, 5.05) {$y^l$};
		\node [style=none] (97) at (1.65, 4.75) {};
		\node [style=none] (98) at (1.15, 4.25) {};
		\node [style=none] (99) at (1.15, 3.75) {};
		\node [style=none] (100) at (1.65, 3.5) {};
		\node [style=none] (101) at (2.65, 3.25) {};
		\node [style=none] (102) at (1.15, 3.25) {};
		\node [style=none] (103) at (2.65, 2.75) {};
		\node [style=none] (104) at (1.15, 2.75) {};
		\node [style=none] (105) at (2.65, 2.5) {};
		\node [style=none] (106) at (5.4, 1.5) {};
		\node [style=none] (107) at (0.15, 1.5) {};
		\node [style=none] (108) at (4.65, 2.25) {};
		\node [style=none] (109) at (2.65, 2.25) {};
		\node [style=none] (110) at (1.15, 2.25) {};
		\node [style=none] (111) at (5.4, 1.5) {};
		\node [style=none, fill=white, right] (112) at (4.7, 2.05) {};
		\node [style=none] (113) at (4.65, 1.75) {};
		\node [style=none] (114) at (2.65, 1.75) {};
		\node [style=none] (115) at (1.15, 0.75) {};
		\node [style=none] (116) at (0.15, 1.5) {};
		\node [style=none, fill=white, right] (117) at (1.2, 2.05) {};
		\node [style=none] (118) at (3.65, 1) {};
		\node [style=none] (119) at (2.65, 0.5) {};
		\node [style=none] (120) at (1.15, 0.25) {};
		\node [style=none] (121) at (1.15, 0) {};
		\node [style=none, fill=white, right] (122) at (1.45, 0.05) {$z$};
		\node [style=none] (123) at (1.9, 4.25) {};
		\node [style=none] (124) at (0.4, 4.25) {};
		\node [style=none] (125) at (0.4, 4.75) {};
		\node [style=none] (126) at (1.9, 4.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (1.center) to (2.center);
		\draw [in=90, out=-90] (4.center) to (5.center);
		\draw [in=90, out=180] (7.center) to (8.center);
		\draw [in=90, out=0] (7.center) to (9.center);
		\draw [in=90, out=-90] (5.center) to (10.center);
		\draw [in=90, out=-90] (8.center) to (11.center);
		\draw [in=90, out=-90] (10.center) to (13.center);
		\draw [in=90, out=-90] (9.center) to (15.center);
		\draw [in=90, out=180, looseness=0.94] (17.center) to (18.center);
		\draw [in=90, out=0, looseness=0.94] (17.center) to (19.center);
		\draw [in=90, out=-90] (18.center) to (20.center);
		\draw [in=90, out=-90] (19.center) to (22.center);
		\draw [in=90, out=-90] (24.center) to (25.center);
		\draw [in=180, out=-90] (11.center) to (27.center);
		\draw [in=90, out=-90, looseness=1.48] (20.center) to (28.center);
		\draw [in=90, out=-90] (25.center) to (29.center);
		\draw [in=0, out=-90] (15.center) to (27.center);
		\draw [in=90, out=-90] (28.center) to (30.center);
		\draw [in=90, out=-90] (29.center) to (32.center);
		\draw [in=90, out=180] (34.center) to (35.center);
		\draw [in=90, out=0] (34.center) to (36.center);
		\draw [in=90, out=-90, looseness=1.16] (2.center) to (37.center);
		\draw [in=90, out=-90, looseness=1.16] (30.center) to (38.center);
		\draw [in=90, out=-90, looseness=1.16] (32.center) to (39.center);
		\draw [in=90, out=-90] (37.center) to (42.center);
		\draw [in=90, out=-90] (38.center) to (44.center);
		\draw [in=90, out=-90] (39.center) to (46.center);
		\draw [in=180, out=-90, looseness=0.94] (42.center) to (50.center);
		\draw [in=0, out=-90, looseness=0.94] (44.center) to (50.center);
		\draw [in=-180, out=-90] (40.center) to (51.center);
		\draw [in=90, out=-90, looseness=0.94] (46.center) to (52.center);
		\draw [in=0, out=-90] (48.center) to (51.center);
		\draw [in=90, out=-90] (52.center) to (53.center);
		\draw [-, fill=white] (55.center)
			 to (56.center)
			 to (57.center)
			 to (58.center)
			 to cycle;
		\draw [in=90, out=-90] (61.center) to (62.center);
		\draw [in=90, out=-90] (64.center) to (65.center);
		\draw [in=90, out=-90] (67.center) to (68.center);
		\draw [-, fill=white] (70.center)
			 to (71.center)
			 to (72.center)
			 to (73.center)
			 to cycle;
		\draw [in=90, out=-90] (77.center) to (78.center);
		\draw [in=90, out=-90] (80.center) to (81.center);
		\draw [in=90, out=0] (83.center) to (84.center);
		\draw [in=90, out=180] (83.center) to (85.center);
		\draw [in=90, out=-90] (81.center) to (86.center);
		\draw [in=90, out=-90] (84.center) to (87.center);
		\draw [in=90, out=-90] (86.center) to (89.center);
		\draw [in=90, out=-90] (85.center) to (90.center);
		\draw [in=90, out=0, looseness=0.94] (92.center) to (93.center);
		\draw [in=90, out=180, looseness=0.94] (92.center) to (94.center);
		\draw [in=90, out=-90] (93.center) to (95.center);
		\draw [in=90, out=-90] (94.center) to (97.center);
		\draw [in=90, out=-90] (98.center) to (99.center);
		\draw [in=0, out=-90] (87.center) to (100.center);
		\draw [in=90, out=-90, looseness=1.48] (95.center) to (101.center);
		\draw [in=90, out=-90] (99.center) to (102.center);
		\draw [in=180, out=-90] (90.center) to (100.center);
		\draw [in=90, out=-90] (101.center) to (103.center);
		\draw [in=90, out=-90] (102.center) to (104.center);
		\draw [in=90, out=0] (105.center) to (106.center);
		\draw [in=90, out=180] (105.center) to (107.center);
		\draw [in=90, out=-90, looseness=1.16] (78.center) to (108.center);
		\draw [in=90, out=-90, looseness=1.16] (103.center) to (109.center);
		\draw [in=90, out=-90, looseness=1.16] (104.center) to (110.center);
		\draw [in=90, out=-90] (108.center) to (113.center);
		\draw [in=90, out=-90] (109.center) to (114.center);
		\draw [in=90, out=-90] (110.center) to (115.center);
		\draw [in=0, out=-90, looseness=0.94] (113.center) to (118.center);
		\draw [in=180, out=-90, looseness=0.94] (114.center) to (118.center);
		\draw [in=0, out=-90] (111.center) to (119.center);
		\draw [in=90, out=-90, looseness=0.94] (115.center) to (120.center);
		\draw [in=180, out=-90] (116.center) to (119.center);
		\draw [in=90, out=-90] (120.center) to (121.center);
		\draw [-, fill=white] (123.center)
			 to (124.center)
			 to (125.center)
			 to (126.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> img/nlp/alice-loves-bob.tikz <==
\begin{tikzpicture}[baseline={(0.base)}, scale=2]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.25, 4) {};
		\node [style=none] (1) at (-0.25, 4.25) {};
		\node [style=none] (2) at (-0.25, 3.5) {};
		\node [style=none, fill=white, right] (3) at (-0.05, 4.05) {$n$};
		\node [style=none] (4) at (1.25, 4.25) {};
		\node [style=none] (5) at (1.25, 3.5) {};
		\node [style=none, fill=white, right] (6) at (1.45, 4.05) {$n^r$};
		\node [style=none] (7) at (2, 4.25) {};
		\node [style=none] (8) at (2, 2.75) {};
		\node [style=none, fill=white, right] (9) at (2.2, 4.05) {$s$};
		\node [style=none] (10) at (2.75, 4.25) {};
		\node [style=none] (11) at (2.75, 3.5) {};
		\node [style=none, fill=white, right] (12) at (2.95, 4.05) {$n^l$};
		\node [style=none] (13) at (4.25, 4.25) {};
		\node [style=none] (14) at (4.25, 3.5) {};
		\node [style=none, fill=white, right] (15) at (4.45, 4.05) {$n$};
		\node [style=none] (16) at (0.5, 3) {};
		\node [style=none] (17) at (3.5, 3) {};
		\node [style=none] (18) at (-1, 4.25) {};
		\node [style=none] (19) at (0.5, 4.25) {};
		\node [style=none] (20) at (0.5, 4.75) {};
		\node [style=none] (21) at (-1, 4.75) {};
		\node [style=none, fill=white] (22) at (-0.25, 4.5) {Alice};
		\node [style=none] (23) at (1, 4.25) {};
		\node [style=none] (24) at (3, 4.25) {};
		\node [style=none] (25) at (3, 4.75) {};
		\node [style=none] (26) at (1, 4.75) {};
		\node [style=none, fill=white] (27) at (2, 4.5) {loves};
		\node [style=none] (28) at (3.5, 4.25) {};
		\node [style=none] (29) at (5, 4.25) {};
		\node [style=none] (30) at (5, 4.75) {};
		\node [style=none] (31) at (3.5, 4.75) {};
		\node [style=none, fill=white] (32) at (4.25, 4.5) {Bob};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (1.center) to (2.center);
		\draw [in=90, out=-90] (4.center) to (5.center);
		\draw [in=90, out=-90] (7.center) to (8.center);
		\draw [in=90, out=-90] (10.center) to (11.center);
		\draw [in=90, out=-90] (13.center) to (14.center);
		\draw [in=180, out=-90, looseness=0.94] (2.center) to (16.center);
		\draw [in=0, out=-90, looseness=0.94] (5.center) to (16.center);
		\draw [in=180, out=-90, looseness=0.94] (11.center) to (17.center);
		\draw [in=0, out=-90, looseness=0.94] (14.center) to (17.center);
		\draw [-, fill=white] (18.center)
			 to (19.center)
			 to (20.center)
			 to (21.center)
			 to cycle;
		\draw [-, fill=white] (23.center)
			 to (24.center)
			 to (25.center)
			 to (26.center)
			 to cycle;
		\draw [-, fill=white] (28.center)
			 to (29.center)
			 to (30.center)
			 to (31.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> img/nlp/black-metal-fan/0.tikz <==
\begin{tikzpicture}[baseline={(0.base)}, scale=2]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 3.25) {};
		\node [style=none] (1) at (0, 4.25) {};
		\node [style=none] (2) at (0, 4) {};
		\node [style=none, fill=white, right] (3) at (0.2, 4.05) {$a$};
		\node [style=none] (4) at (1.5, 4.25) {};
		\node [style=none] (5) at (1.5, 4) {};
		\node [style=none, fill=white, right] (6) at (1.7, 4.05) {$n$};
		\node [style=none] (7) at (0.75, 3.25) {};
		\node [style=none] (8) at (0.75, 3) {};
		\node [style=none] (9) at (0.75, 3) {};
		\node [style=none, fill=white, right] (10) at (0.95, 2.8) {$n$};
		\node [style=none] (11) at (3.25, 4.25) {};
		\node [style=none] (12) at (3.25, 3) {};
		\node [style=none, fill=white, right] (13) at (3.45, 4.05) {$n$};
		\node [style=none] (14) at (2, 2.25) {};
		\node [style=none] (15) at (2, 1.75) {};
		\node [style=none] (16) at (2, 1.5) {};
		\node [style=none, fill=white, right] (17) at (2.2, 1.55) {$n$};
		\node [circle, draw=black, fill=white, scale=0.471] (18) at (0.75, 3.25) {};
		\node [circle, draw=black, fill=white, scale=0.471] (18) at (2, 2.25) {};
		\node [style=none] (18) at (-0.5, 4.25) {};
		\node [style=none] (19) at (0.5, 4.25) {};
		\node [style=none] (20) at (0.5, 4.75) {};
		\node [style=none] (21) at (-0.5, 4.75) {};
		\node [style=none, fill=white] (22) at (0, 4.5) {black};
		\node [style=none] (23) at (1, 4.25) {};
		\node [style=none] (24) at (2, 4.25) {};
		\node [style=none] (25) at (2, 4.75) {};
		\node [style=none] (26) at (1, 4.75) {};
		\node [style=none, fill=white] (27) at (1.5, 4.5) {metal};
		\node [style=none] (28) at (2.75, 4.25) {};
		\node [style=none] (29) at (3.75, 4.25) {};
		\node [style=none] (30) at (3.75, 4.75) {};
		\node [style=none] (31) at (2.75, 4.75) {};
		\node [style=none, fill=white] (32) at (3.25, 4.5) {fan};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (1.center) to (2.center);
		\draw [in=90, out=-90] (4.center) to (5.center);
		\draw [in=90, out=-90] (7.center) to (8.center);
		\draw [in=180, out=-90, looseness=1.25] (2.center) to (7.center);
		\draw [in=0, out=-90, looseness=1.25] (5.center) to (7.center);
		\draw [in=90, out=-90] (8.center) to (9.center);
		\draw [in=90, out=-90] (11.center) to (12.center);
		\draw [in=90, out=-90] (14.center) to (15.center);
		\draw [in=180, out=-90] (9.center) to (14.center);
		\draw [in=0, out=-90] (12.center) to (14.center);
		\draw [in=90, out=-90] (15.center) to (16.center);
		\draw [-, fill=white] (18.center)
			 to (19.center)
			 to (20.center)
			 to (21.center)
			 to cycle;
		\draw [-, fill=white] (23.center)
			 to (24.center)
			 to (25.center)
			 to (26.center)
			 to cycle;
		\draw [-, fill=white] (28.center)
			 to (29.center)
			 to (30.center)
			 to (31.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> img/nlp/black-metal-fan/1.tikz <==
\begin{tikzpicture}[baseline={(0.base)}, scale=2]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (4.25, 3.25) {};
		\node [style=none] (1) at (4.25, 4.25) {};
		\node [style=none] (2) at (4.25, 4) {};
		\node [style=none, fill=white, right] (3) at (4.55, 4.05) {$n$};
		\node [style=none] (4) at (2.75, 4.25) {};
		\node [style=none] (5) at (2.75, 4) {};
		\node [style=none, fill=white, right] (6) at (3.05, 4.05) {$a$};
		\node [style=none] (7) at (3.5, 3.25) {};
		\node [style=none] (8) at (3.5, 3) {};
		\node [style=none] (9) at (3.5, 3) {};
		\node [style=none, fill=white, right] (10) at (3.8, 2.8) {$n$};
		\node [style=none] (11) at (1, 4.25) {};
		\node [style=none] (12) at (1, 3) {};
		\node [style=none, fill=white, right] (13) at (1.3, 4.05) {$a$};
		\node [style=none] (14) at (2.25, 2.25) {};
		\node [style=none] (15) at (2.25, 1.75) {};
		\node [style=none] (16) at (2.25, 1.5) {};
		\node [style=none, fill=white, right] (17) at (2.55, 1.55) {$n$};
		\node [circle, draw=black, fill=white, scale=0.471] (18) at (3.5, 3.25) {};
		\node [circle, draw=black, fill=white, scale=0.471] (19) at (2.25, 2.25) {};
		\node [style=none] (20) at (4.75, 4.25) {};
		\node [style=none] (21) at (3.75, 4.25) {};
		\node [style=none] (22) at (3.75, 4.75) {};
		\node [style=none] (23) at (4.75, 4.75) {};
		\node [style=none, fill=white] (24) at (4.25, 4.5) {fan};
		\node [style=none] (25) at (3.25, 4.25) {};
		\node [style=none] (26) at (2.25, 4.25) {};
		\node [style=none] (27) at (2.25, 4.75) {};
		\node [style=none] (28) at (3.25, 4.75) {};
		\node [style=none, fill=white] (29) at (2.75, 4.5) {metal};
		\node [style=none] (30) at (1.5, 4.25) {};
		\node [style=none] (31) at (0.5, 4.25) {};
		\node [style=none] (32) at (0.5, 4.75) {};
		\node [style=none] (33) at (1.5, 4.75) {};
		\node [style=none, fill=white] (34) at (1, 4.5) {black};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (1.center) to (2.center);
		\draw [in=90, out=-90] (4.center) to (5.center);
		\draw [in=90, out=-90] (7.center) to (8.center);
		\draw [in=0, out=-90, looseness=1.25] (2.center) to (7.center);
		\draw [in=180, out=-90, looseness=1.25] (5.center) to (7.center);
		\draw [in=90, out=-90] (8.center) to (9.center);
		\draw [in=90, out=-90] (11.center) to (12.center);
		\draw [in=90, out=-90] (14.center) to (15.center);
		\draw [in=0, out=-90] (9.center) to (14.center);
		\draw [in=180, out=-90] (12.center) to (14.center);
		\draw [in=90, out=-90] (15.center) to (16.center);
		\draw [-, fill=white] (20.center)
			 to (21.center)
			 to (22.center)
			 to (23.center)
			 to cycle;
		\draw [-, fill=white] (25.center)
			 to (26.center)
			 to (27.center)
			 to (28.center)
			 to cycle;
		\draw [-, fill=white] (30.center)
			 to (31.center)
			 to (32.center)
			 to (33.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> img/nlp/black-metal-fan/2.tikz <==
\begin{tikzpicture}[baseline={(0.base)}, scale=2]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (4.25, 3.25) {};
		\node [style=none] (1) at (4.25, 4.25) {};
		\node [style=none] (2) at (4.25, 4) {};
		\node [style=none, fill=white, right] (3) at (4.55, 4.05) {$n$};
		\node [style=none] (4) at (2.75, 4.25) {};
		\node [style=none] (5) at (2.75, 4) {};
		\node [style=none, fill=white, right] (6) at (3.05, 4.05) {$n$};
		\node [style=none] (7) at (3.5, 3.25) {};
		\node [style=none] (8) at (3.5, 3) {};
		\node [style=none] (9) at (3.5, 3) {};
		\node [style=none, fill=white, right] (10) at (3.8, 2.8) {$n$};
		\node [style=none] (11) at (1, 4.25) {};
		\node [style=none] (12) at (1, 3) {};
		\node [style=none, fill=white, right] (13) at (1.3, 4.05) {$a$};
		\node [style=none] (14) at (2.25, 2.25) {};
		\node [style=none] (15) at (2.25, 1.75) {};
		\node [style=none] (16) at (2.25, 1.5) {};
		\node [style=none, fill=white, right] (17) at (2.55, 1.55) {$n$};
		\node [circle, draw=black, fill=white, scale=0.471] (18) at (3.5, 3.25) {};
		\node [circle, draw=black, fill=white, scale=0.471] (19) at (2.25, 2.25) {};
		\node [style=none] (20) at (4.75, 4.25) {};
		\node [style=none] (21) at (3.75, 4.25) {};
		\node [style=none] (22) at (3.75, 4.75) {};
		\node [style=none] (23) at (4.75, 4.75) {};
		\node [style=none, fill=white] (24) at (4.25, 4.5) {fan};
		\node [style=none] (25) at (3.25, 4.25) {};
		\node [style=none] (26) at (2.25, 4.25) {};
		\node [style=none] (27) at (2.25, 4.75) {};
		\node [style=none] (28) at (3.25, 4.75) {};
		\node [style=none, fill=white] (29) at (2.75, 4.5) {metal};
		\node [style=none] (30) at (1.5, 4.25) {};
		\node [style=none] (31) at (0.5, 4.25) {};
		\node [style=none] (32) at (0.5, 4.75) {};
		\node [style=none] (33) at (1.5, 4.75) {};
		\node [style=none, fill=white] (34) at (1, 4.5) {black};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (1.center) to (2.center);
		\draw [in=90, out=-90] (4.center) to (5.center);
		\draw [in=90, out=-90] (7.center) to (8.center);
		\draw [in=0, out=-90, looseness=1.25] (2.center) to (7.center);
		\draw [in=180, out=-90, looseness=1.25] (5.center) to (7.center);
		\draw [in=90, out=-90] (8.center) to (9.center);
		\draw [in=90, out=-90] (11.center) to (12.center);
		\draw [in=90, out=-90] (14.center) to (15.center);
		\draw [in=0, out=-90] (9.center) to (14.center);
		\draw [in=180, out=-90] (12.center) to (14.center);
		\draw [in=90, out=-90] (15.center) to (16.center);
		\draw [-, fill=white] (20.center) to (21.center);
		\draw [-, fill=white] (21.center) to (22.center);
		\draw [-, fill=white] (22.center) to (23.center);
		\draw [-, fill=white] (23.center) to (20.center);
		\draw [-, fill=white] (25.center) to (26.center);
		\draw [-, fill=white] (26.center) to (27.center);
		\draw [-, fill=white] (27.center) to (28.center);
		\draw [-, fill=white] (28.center) to (25.center);
		\draw [-, fill=white] (30.center) to (31.center);
		\draw [-, fill=white] (31.center) to (32.center);
		\draw [-, fill=white] (32.center) to (33.center);
		\draw [-, fill=white] (33.center) to (30.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> img/nlp/no-man-is-an-island.tikz <==
\begin{tikzpicture}[baseline={(0.base)}, scale=1.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (151) at (15.95, 16.25) {};
		\node [style=none] (152) at (15.95, 15.75) {};
		\node [style=none, fill=white, right] (153) at (16.15, 15.8) {$np$};
		\node [style=none] (154) at (16.95, 16.25) {};
		\node [style=none] (155) at (16.95, 15.75) {};
		\node [style=none, fill=white, right] (156) at (17.15, 15.8) {$n^l$};
		\node [style=none] (157) at (18.45, 16.25) {};
		\node [style=none] (158) at (18.45, 15.75) {};
		\node [style=none, fill=white, right] (159) at (18.65, 15.8) {$n$};
		\node [style=none] (160) at (20.95, 16.25) {};
		\node [style=none] (161) at (20.95, 13.25) {};
		\node [style=none, fill=white, right] (162) at (19.9, 15.8) {$np^r$};
		\node [style=none] (163) at (21.45, 16.25) {};
		\node [style=none] (164) at (21.45, 13.25) {};
		\node [style=none, fill=white, right] (165) at (21.65, 15.8) {$s$};
		\node [style=none] (166) at (21.95, 16.25) {};
		\node [style=none] (167) at (21.95, 13.25) {};
		\node [style=none, fill=white, right] (168) at (22.15, 15.8) {$np^l$};
		\node [style=none] (169) at (23.45, 16.25) {};
		\node [style=none] (170) at (23.45, 15.75) {};
		\node [style=none, fill=white, right] (171) at (23.65, 15.8) {$np$};
		\node [style=none] (172) at (24.45, 16.25) {};
		\node [style=none] (173) at (24.45, 15.75) {};
		\node [style=none, fill=white, right] (174) at (24.65, 15.8) {$n^l$};
		\node [style=none] (175) at (25.95, 16.25) {};
		\node [style=none] (176) at (25.95, 15.75) {};
		\node [style=none, fill=white, right] (177) at (26.15, 15.8) {$n$};
		\node [style=none] (178) at (17.2, 15.5) {};
		\node [style=none] (179) at (15.45, 14.5) {};
		\node [style=none] (180) at (18.95, 14.5) {};
		\node [style=none] (181) at (15.95, 15.25) {};
		\node [style=none] (182) at (16.95, 15.25) {};
		\node [style=none] (183) at (18.45, 15.25) {};
		\node [style=none] (184) at (15.45, 14.5) {};
		\node [style=none] (185) at (15.95, 13.75) {};
		\node [style=none] (186) at (16.95, 15) {};
		\node [style=none] (187) at (18.45, 15) {};
		\node [style=none] (188) at (18.95, 14.5) {};
		\node [style=none] (189) at (17.7, 14.5) {};
		\node [style=none] (190) at (17.2, 13.5) {};
		\node [style=none] (191) at (15.95, 13.25) {};
		\node [style=none] (193) at (24.7, 15.5) {};
		\node [style=none] (194) at (22.95, 14.5) {};
		\node [style=none] (195) at (26.45, 14.5) {};
		\node [style=none] (196) at (23.45, 15.25) {};
		\node [style=none] (197) at (24.45, 15.25) {};
		\node [style=none] (198) at (25.95, 15.25) {};
		\node [style=none] (199) at (22.95, 14.5) {};
		\node [style=none] (200) at (23.45, 13.75) {};
		\node [style=none] (201) at (24.45, 15) {};
		\node [style=none] (202) at (25.95, 15) {};
		\node [style=none] (203) at (26.45, 14.5) {};
		\node [style=none] (204) at (25.2, 14.5) {};
		\node [style=none] (205) at (24.7, 13.5) {};
		\node [style=none] (206) at (23.45, 13.25) {};
		\node [style=none] (207) at (23.45, 13.25) {};
		\node [style=none] (208) at (22.2, 13) {};
		\node [style=none] (209) at (20.45, 12) {};
		\node [style=none] (210) at (23.95, 12) {};
		\node [style=none] (211) at (20.95, 12.75) {};
		\node [style=none] (212) at (21.45, 12.75) {};
		\node [style=none] (213) at (21.95, 12.75) {};
		\node [style=none] (214) at (23.45, 12.75) {};
		\node [style=none] (215) at (20.45, 12) {};
		\node [style=none, fill=white, right] (216) at (19.4, 12.55) {};
		\node [style=none] (217) at (20.95, 11.25) {};
		\node [style=none] (218) at (21.45, 11.25) {};
		\node [style=none] (219) at (21.95, 12.5) {};
		\node [style=none] (220) at (23.45, 12.5) {};
		\node [style=none] (221) at (23.95, 12) {};
		\node [style=none] (222) at (22.7, 12) {};
		\node [style=none] (223) at (22.2, 11) {};
		\node [style=none] (224) at (20.95, 10.75) {};
		\node [style=none] (225) at (21.45, 10.75) {};
		\node [style=none] (246) at (15.7, 16.25) {};
		\node [style=none] (247) at (17.2, 16.25) {};
		\node [style=none] (248) at (17.2, 16.75) {};
		\node [style=none] (249) at (15.7, 16.75) {};
		\node [style=none, fill=white] (250) at (16.45, 16.5) {no};
		\node [style=none] (251) at (17.7, 16.25) {};
		\node [style=none] (252) at (19.2, 16.25) {};
		\node [style=none] (253) at (19.2, 16.75) {};
		\node [style=none] (254) at (17.7, 16.75) {};
		\node [style=none, fill=white] (255) at (18.45, 16.5) {man};
		\node [style=none] (256) at (20.45, 16.25) {};
		\node [style=none] (257) at (22.45, 16.25) {};
		\node [style=none] (258) at (22.45, 16.75) {};
		\node [style=none] (259) at (20.45, 16.75) {};
		\node [style=none, fill=white] (260) at (21.45, 16.5) {is};
		\node [style=none] (261) at (23.2, 16.25) {};
		\node [style=none] (262) at (24.7, 16.25) {};
		\node [style=none] (263) at (24.7, 16.75) {};
		\node [style=none] (264) at (23.2, 16.75) {};
		\node [style=none, fill=white] (265) at (23.95, 16.5) {an};
		\node [style=none] (266) at (25.2, 16.25) {};
		\node [style=none] (267) at (26.7, 16.25) {};
		\node [style=none] (268) at (26.7, 16.75) {};
		\node [style=none] (269) at (25.2, 16.75) {};
		\node [style=none, fill=white] (270) at (25.95, 16.5) {island};
		\node [style=none] (275) at (15.2, 13) {};
		\node [style=none] (278) at (15.95, 13.25) {};
		\node [style=none] (293) at (17.45, 7.25) {};
		\node [style=none] (296) at (17.45, 4.75) {};
		\node [style=none] (298) at (18.95, 7.75) {};
		\node [style=none] (300) at (19.45, 7.75) {};
		\node [style=none] (325) at (20.95, 7.75) {};
		\node [style=none] (327) at (21.45, 7.75) {};
		\node [style=none] (329) at (20.2, 6.75) {};
		\node [style=none] (330) at (20.2, 6.25) {};
		\node [style=none] (331) at (19.5, 7.75) {};
		\node [style=none] (332) at (16.75, 6.5) {};
		\node [style=none] (333) at (22.25, 6.5) {};
		\node [style=none] (334) at (19.5, 5.25) {};
		\node [style=none] (336) at (15.95, 13.25) {};
		\node [style=none] (339) at (17.45, 13) {};
		\node [style=none] (340) at (14.45, 10.5) {};
		\node [style=none] (341) at (20.45, 10.5) {};
		\node [style=none] (349) at (18.2, 12.25) {};
		\node [style=none] (350) at (16.95, 11) {};
		\node [style=none] (351) at (19.45, 11) {};
		\node [style=none] (356) at (18.2, 11.75) {};
		\node [style=none] (357) at (17.45, 11) {};
		\node [style=none] (358) at (18.95, 11) {};
		\node [style=none] (363) at (16.7, 10.75) {};
		\node [style=none] (364) at (15.45, 9.75) {};
		\node [style=none] (365) at (17.95, 9.75) {};
		\node [style=none] (371) at (15.95, 10) {};
		\node [style=none] (373) at (16.95, 10) {};
		\node [style=none] (379) at (16.45, 9.5) {};
		\node [style=none] (380) at (16.7, 8.75) {};
		\node [style=none] (384) at (17.45, 8) {};
		\node [style=none] (388) at (17.45, 7.25) {};
		\node [style=none] (390) at (18.95, 7.75) {};
		\node [style=none] (391) at (17.75, 4.75) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90] (151.center) to (152.center);
		\draw [in=90, out=-90] (154.center) to (155.center);
		\draw [in=90, out=-90] (157.center) to (158.center);
		\draw [in=90, out=-90] (160.center) to (161.center);
		\draw [in=90, out=-90] (163.center) to (164.center);
		\draw [in=90, out=-90] (166.center) to (167.center);
		\draw [in=90, out=-90] (169.center) to (170.center);
		\draw [in=90, out=-90] (172.center) to (173.center);
		\draw [in=90, out=-90] (175.center) to (176.center);
		\draw [in=90, out=180] (178.center) to (179.center);
		\draw [in=90, out=0] (178.center) to (180.center);
		\draw [in=90, out=-90] (152.center) to (181.center);
		\draw [in=90, out=-90] (155.center) to (182.center);
		\draw [in=90, out=-90] (158.center) to (183.center);
		\draw [in=90, out=-90] (181.center) to (185.center);
		\draw [in=90, out=-90] (182.center) to (186.center);
		\draw [in=90, out=-90] (183.center) to (187.center);
		\draw [in=180, out=-90, looseness=0.94] (186.center) to (189.center);
		\draw [in=0, out=-90, looseness=0.94] (187.center) to (189.center);
		\draw [in=-180, out=-90] (184.center) to (190.center);
		\draw [in=90, out=-90, looseness=0.94] (185.center) to (191.center);
		\draw [in=0, out=-90] (188.center) to (190.center);
		\draw [in=90, out=180] (193.center) to (194.center);
		\draw [in=90, out=0] (193.center) to (195.center);
		\draw [in=90, out=-90] (170.center) to (196.center);
		\draw [in=90, out=-90] (173.center) to (197.center);
		\draw [in=90, out=-90] (176.center) to (198.center);
		\draw [in=90, out=-90] (196.center) to (200.center);
		\draw [in=90, out=-90] (197.center) to (201.center);
		\draw [in=90, out=-90] (198.center) to (202.center);
		\draw [in=180, out=-90, looseness=0.94] (201.center) to (204.center);
		\draw [in=0, out=-90, looseness=0.94] (202.center) to (204.center);
		\draw [in=180, out=-90] (199.center) to (205.center);
		\draw [in=90, out=-90, looseness=0.94] (200.center) to (206.center);
		\draw [in=0, out=-90] (203.center) to (205.center);
		\draw [in=90, out=-90] (206.center) to (207.center);
		\draw [in=90, out=-180] (208.center) to (209.center);
		\draw [in=90, out=0] (208.center) to (210.center);
		\draw [in=90, out=-90, looseness=0.94] (161.center) to (211.center);
		\draw [in=90, out=-90, looseness=0.94] (164.center) to (212.center);
		\draw [in=90, out=-90, looseness=0.94] (167.center) to (213.center);
		\draw [in=90, out=-90, looseness=0.94] (207.center) to (214.center);
		\draw [in=90, out=-90] (211.center) to (217.center);
		\draw [in=90, out=-90] (212.center) to (218.center);
		\draw [in=90, out=-90] (213.center) to (219.center);
		\draw [in=90, out=-90] (214.center) to (220.center);
		\draw [in=180, out=-90, looseness=0.94] (219.center) to (222.center);
		\draw [in=0, out=-90, looseness=0.94] (220.center) to (222.center);
		\draw [in=180, out=-90] (215.center) to (223.center);
		\draw [in=90, out=-90, looseness=0.94] (217.center) to (224.center);
		\draw [in=90, out=-90, looseness=0.94] (218.center) to (225.center);
		\draw [in=0, out=-90] (221.center) to (223.center);
		\draw [-, fill=white] (246.center) to (247.center);
		\draw [-, fill=white] (247.center) to (248.center);
		\draw [-, fill=white] (248.center) to (249.center);
		\draw [-, fill=white] (249.center) to (246.center);
		\draw [-, fill=white] (251.center) to (252.center);
		\draw [-, fill=white] (252.center) to (253.center);
		\draw [-, fill=white] (253.center) to (254.center);
		\draw [-, fill=white] (254.center) to (251.center);
		\draw [-, fill=white] (256.center) to (257.center);
		\draw [-, fill=white] (257.center) to (258.center);
		\draw [-, fill=white] (258.center) to (259.center);
		\draw [-, fill=white] (259.center) to (256.center);
		\draw [-, fill=white] (261.center) to (262.center);
		\draw [-, fill=white] (262.center) to (263.center);
		\draw [-, fill=white] (263.center) to (264.center);
		\draw [-, fill=white] (264.center) to (261.center);
		\draw [-, fill=white] (266.center) to (267.center);
		\draw [-, fill=white] (267.center) to (268.center);
		\draw [-, fill=white] (268.center) to (269.center);
		\draw [-, fill=white] (269.center) to (266.center);
		\draw [in=90, out=-90] (293.center) to (296.center);
		\draw [in=-180, out=-90, looseness=1.25] (300.center) to (329.center);
		\draw [in=0, out=-90, looseness=1.25] (325.center) to (329.center);
		\draw [in=180, out=-90, looseness=1.25] (298.center) to (330.center);
		\draw [in=0, out=-90, looseness=1.25] (327.center) to (330.center);
		\draw [in=-180, out=90] (332.center) to (331.center);
		\draw [in=90, out=0] (331.center) to (333.center);
		\draw [in=0, out=-90] (333.center) to (334.center);
		\draw [in=-90, out=180] (334.center) to (332.center);
		\draw [in=90, out=180] (339.center) to (340.center);
		\draw [in=90, out=0] (339.center) to (341.center);
		\draw [in=90, out=-180, looseness=1.25] (349.center) to (350.center);
		\draw [in=90, out=0, looseness=1.25] (349.center) to (351.center);
		\draw [in=90, out=-180, looseness=1.25] (356.center) to (357.center);
		\draw [in=90, out=0, looseness=1.25] (356.center) to (358.center);
		\draw [in=90, out=180] (363.center) to (364.center);
		\draw [in=90, out=0] (363.center) to (365.center);
		\draw [in=180, out=-90, looseness=0.94] (371.center) to (379.center);
		\draw [in=0, out=-90, looseness=0.94] (373.center) to (379.center);
		\draw (357.center) to (388.center);
		\draw (350.center) to (373.center);
		\draw (336.center) to (371.center);
		\draw [in=-180, out=-90] (364.center) to (380.center);
		\draw [in=-90, out=0] (380.center) to (365.center);
		\draw [in=180, out=-90] (340.center) to (384.center);
		\draw [in=-90, out=0] (384.center) to (341.center);
		\draw (358.center) to (390.center);
		\draw (351.center) to (300.center);
		\draw (224.center) to (325.center);
		\draw (225.center) to (327.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> img/nlp/peirce-montague.tikz <==
\begin{tikzpicture}[baseline={(0.base)}, scale=2]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 2) {};
		\node [style=none] (1) at (1, 3) {};
		\node [style=none] (2) at (0, 2) {};
		\node [style=none] (3) at (2, 2) {};
		\node [style=none] (4) at (0, 1) {};
		\node [style=none] (6) at (2, 1) {};
		\node [style=none] (8) at (1, 1.75) {};
		\node [style=none] (9) at (1, 1.25) {};
		\node [style=none] (11) at (1, 0) {};
		\node [style=none] (12) at (0.5, 1.75) {};
		\node [style=none] (13) at (1.5, 1.75) {};
		\node [style=none] (14) at (1.5, 2.25) {};
		\node [style=none] (15) at (0.5, 2.25) {};
		\node [style=none, fill=white] (16) at (1, 2) {man};
		\node [style=none] (17) at (0.5, 0.75) {};
		\node [style=none] (18) at (1.5, 0.75) {};
		\node [style=none] (19) at (1.5, 1.25) {};
		\node [style=none] (20) at (0.5, 1.25) {};
		\node [style=none, fill=white] (21) at (1, 1) {island};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=180] (1.center) to (2.center);
		\draw [in=90, out=0] (1.center) to (3.center);
		\draw [in=90, out=-90] (2.center) to (4.center);
		\draw [in=90, out=-90] (3.center) to (6.center);
		\draw [in=90, out=-90] (8.center) to (9.center);
		\draw [in=180, out=-90] (4.center) to (11.center);
		\draw [in=0, out=-90] (6.center) to (11.center);
		\draw [-, fill=white] (12.center)
			 to (13.center)
			 to (14.center)
			 to (15.center)
			 to cycle;
		\draw [-, fill=white] (17.center)
			 to (18.center)
			 to (19.center)
			 to (20.center)
			 to cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> img/nlp/type-raise.tikz <==
\begin{tikzpicture}[baseline=(0.base), scale=2]
\begin{pgfonlayer}{nodelayer}
\node (0) at (0, 3.5) {};
\node [] (1) at (2.0, 7) {};
\node [] (2) at (2.0, 6.75) {};
\node [style=none, fill=white, right] (3) at (2.2, 7) {$x$};
\node [] (4) at (2.0, 6.5) {};
\node [] (5) at (0.0, 6.25) {};
\node [] (6) at (8.0, 6.25) {};
\node [] (7) at (2.0, 6.25) {};
\node [] (8) at (0.0, 0.75) {};
\node [style=none, fill=white, right] (9) at (0.2, 6.05) {};
\node [] (10) at (2.0, 3.75) {};
\node [style=none, fill=white, right] (11) at (2.2, 6.05) {$x$};
\node [] (12) at (8.0, 0.75) {};
\node [style=none, fill=white, right] (13) at (8.2, 6.05) {};
\node [] (14) at (4.5, 5.5) {};
\node [] (15) at (3.0, 5.25) {};
\node [] (16) at (7.0, 5.25) {};
\node [] (17) at (3.0, 3.75) {};
\node [style=none, fill=white, right] (18) at (3.2, 5.05) {$x$.l};
\node [] (19) at (7.0, 0.75) {};
\node [style=none, fill=white, right] (20) at (7.2, 5.05) {$x$};
\node [] (21) at (4.5, 4.5) {};
\node [] (22) at (4.0, 4.25) {};
\node [] (23) at (6.0, 4.25) {};
\node [] (24) at (4.0, 3.75) {};
\node [style=none, fill=white, right] (25) at (4.2, 4.05) {$y$};
\node [] (26) at (6.0, 0.75) {};
\node [style=none, fill=white, right] (27) at (6.2, 4.05) {$y$.r};
\node [] (28) at (3.0, 3.5) {};
\node [] (29) at (1.0, 3.25) {};
\node [] (30) at (5.0, 3.25) {};
\node [] (31) at (2.0, 3.25) {};
\node [] (32) at (3.0, 3.25) {};
\node [] (33) at (4.0, 3.25) {};
\node [] (34) at (1.0, 1.75) {};
\node [style=none, fill=white, right] (35) at (1.2, 3.05) {};
\node [] (36) at (2.0, 2.75) {};
\node [style=none, fill=white, right] (37) at (2.2, 3.05) {$x$};
\node [] (38) at (3.0, 2.75) {};
\node [style=none, fill=white, right] (39) at (3.2, 3.05) {$x$.l};
\node [] (40) at (4.0, 1.75) {};
\node [style=none, fill=white, right] (41) at (4.2, 3.05) {$y$};
\node [] (42) at (5.0, 1.75) {};
\node [style=none, fill=white, right] (43) at (5.2, 3.05) {};
\node [] (44) at (2.5, 2.5) {};
\node [] (45) at (3.0, 1.5) {};
\node [] (46) at (3.0, 1.25) {};
\node [] (47) at (3.0, 0.75) {};
\node [style=none, fill=white, right] (48) at (3.2, 1.05) {$y$};
\node [] (49) at (4.0, 0.5) {};
\node [] (50) at (3.0, 0.25) {};
\node [] (51) at (4.0, 0.25) {};
\node [] (52) at (5.0, 0.25) {};
\node [] (53) at (3.0, 0) {};
\node [style=none, fill=white, right] (54) at (3.2, 0.04999999999999999) {$y$};
\node [] (55) at (4.0, 0) {};
\node [style=none, fill=white, right] (56) at (4.2, 0.04999999999999999) {$y$.r};
\node [] (57) at (5.0, 0) {};
\node [style=none, fill=white, right] (58) at (5.2, 0.04999999999999999) {$x$};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [in=90, out=-90] (1.center) to (2.center);
\draw [in=90, out=180, looseness=0.2605] (4.center) to (5.center);
\draw [in=90, out=0, looseness=0.0874] (4.center) to (6.center);
\draw [in=90, out=-90] (2.center) to (7.center);
\draw [in=90, out=-90] (5.center) to (8.center);
\draw [in=90, out=-90] (7.center) to (10.center);
\draw [in=90, out=-90] (6.center) to (12.center);
\draw [in=90, out=180, looseness=0.3452] (14.center) to (15.center);
\draw [in=90, out=0, looseness=0.209] (14.center) to (16.center);
\draw [in=90, out=-90] (15.center) to (17.center);
\draw [in=90, out=-90] (16.center) to (19.center);
\draw [in=90, out=180, looseness=0.9391] (21.center) to (22.center);
\draw [in=90, out=0, looseness=0.3452] (21.center) to (23.center);
\draw [in=90, out=-90] (22.center) to (24.center);
\draw [in=90, out=-90] (23.center) to (26.center);
\draw [in=90, out=180, looseness=0.2605] (28.center) to (29.center);
\draw [in=90, out=0, looseness=0.2605] (28.center) to (30.center);
\draw [in=90, out=-90] (10.center) to (31.center);
\draw [in=90, out=-90] (17.center) to (32.center);
\draw [in=90, out=-90] (24.center) to (33.center);
\draw [in=90, out=-90] (29.center) to (34.center);
\draw [in=90, out=-90] (31.center) to (36.center);
\draw [in=90, out=-90] (32.center) to (38.center);
\draw [in=90, out=-90] (33.center) to (40.center);
\draw [in=90, out=-90] (30.center) to (42.center);
\draw [in=180, out=-90, looseness=0.9391] (36.center) to (44.center);
\draw [in=0, out=-90, looseness=0.9391] (38.center) to (44.center);
\draw [in=180, out=-90, looseness=0.2605] (34.center) to (45.center);
\draw [in=90, out=-90, looseness=0.9391] (40.center) to (46.center);
\draw [in=0, out=-90, looseness=0.2605] (42.center) to (45.center);
\draw [in=90, out=-90] (46.center) to (47.center);
\draw [in=180, out=-90, looseness=0.131] (8.center) to (49.center);
\draw [in=90, out=-90] (47.center) to (50.center);
\draw [in=90, out=-90, looseness=0.5093] (26.center) to (51.center);
\draw [in=90, out=-90, looseness=0.5093] (19.center) to (52.center);
\draw [in=0, out=-90, looseness=0.131] (12.center) to (49.center);
\draw [in=90, out=-90] (50.center) to (53.center);
\draw [in=90, out=-90] (51.center) to (55.center);
\draw [in=90, out=-90] (52.center) to (57.center);
\end{pgfonlayer}
\end{tikzpicture}


==> img/punkt-und-linie/finish.tikz <==
\begin{tikzpicture}[baseline=(0.base), scale=1.2]
\begin{pgfonlayer}{nodelayer}
\node (0) at (0, 4.5) {};
\node [] (1) at (6.0, 9) {};
\node [] (2) at (6.0, 0) {};
\node [] (3) at (1.0, 8.25) {};
\node [] (4) at (1.0, 6.75) {};
\node [] (5) at (2.0, 7.25) {};
\node [] (6) at (2.0, 6.75) {};
\node [] (7) at (1.0, 5.25) {};
\node [] (8) at (1.0, 0) {};
\node [] (9) at (2.0, 5.25) {};
\node [] (10) at (2.0, 1.75) {};
\node [] (11) at (4.0, 3.25) {};
\node [] (12) at (4.0, 0) {};
\node [] (13) at (5.0, 3.25) {};
\node [] (14) at (5.0, 0) {};
\node [] (15) at (0.75, 8.25) {};
\node [] (16) at (1.25, 8.25) {};
\node [] (17) at (1.25, 8.75) {};
\node [] (18) at (0.75, 8.75) {};
\node [] (19) at (1.75, 7.25) {};
\node [] (20) at (2.25, 7.25) {};
\node [] (21) at (2.25, 7.75) {};
\node [] (22) at (1.75, 7.75) {};
\node [] (23) at (0.75, 6.25) {};
\node [] (24) at (2.25, 6.25) {};
\node [] (25) at (2.25, 6.75) {};
\node [] (26) at (0.75, 6.75) {};
\node [] (27) at (0.75, 5.25) {};
\node [] (28) at (2.25, 5.25) {};
\node [] (29) at (2.25, 5.75) {};
\node [] (30) at (0.75, 5.75) {};
\node [] (31) at (-0.25, 4.25) {};
\node [] (32) at (0.25, 4.25) {};
\node [] (33) at (0.25, 4.75) {};
\node [] (34) at (-0.25, 4.75) {};
\node [] (35) at (3.75, 3.25) {};
\node [] (36) at (5.25, 3.25) {};
\node [] (37) at (5.25, 3.75) {};
\node [] (38) at (3.75, 3.75) {};
\node [] (39) at (2.75, 2.25) {};
\node [] (40) at (3.25, 2.25) {};
\node [] (41) at (3.25, 2.75) {};
\node [] (42) at (2.75, 2.75) {};
\node [] (43) at (1.75, 1.25) {};
\node [] (44) at (2.25, 1.25) {};
\node [] (45) at (2.25, 1.75) {};
\node [] (46) at (1.75, 1.75) {};
\node [] (47) at (-0.25, 0.25) {};
\node [] (48) at (0.25, 0.25) {};
\node [] (49) at (0.25, 0.75) {};
\node [] (50) at (-0.25, 0.75) {};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [in=90, out=-90] (1.center) to (2.center);
\draw [in=90, out=-90] (3.center) to (4.center);
\draw [in=90, out=-90] (5.center) to (6.center);
\draw [in=90, out=-90] (7.center) to (8.center);
\draw [in=90, out=-90] (9.center) to (10.center);
\draw [in=90, out=-90] (11.center) to (12.center);
\draw [in=90, out=-90] (13.center) to (14.center);
\draw [-, fill={white}] (15.center) to (16.center) to (17.center) to (18.center) to (15.center);
\draw [-, fill={white}] (19.center) to (20.center) to (21.center) to (22.center) to (19.center);
\draw [-, fill={white}] (23.center) to (24.center) to (25.center) to (26.center) to (23.center);
\draw [-, fill={white}] (27.center) to (28.center) to (29.center) to (30.center) to (27.center);
\draw [-, fill={white}] (31.center) to (32.center) to (33.center) to (34.center) to (31.center);
\draw [-, fill={white}] (35.center) to (36.center) to (37.center) to (38.center) to (35.center);
\draw [-, fill={white}] (39.center) to (40.center) to (41.center) to (42.center) to (39.center);
\draw [-, fill={white}] (43.center) to (44.center) to (45.center) to (46.center) to (43.center);
\draw [-, fill={white}] (47.center) to (48.center) to (49.center) to (50.center) to (47.center);
\end{pgfonlayer}
\end{tikzpicture}


==> img/spiral/1.tikz <==
\begin{tikzpicture}[baseline=(0.base), scale=1.666]
\begin{pgfonlayer}{nodelayer}
\node (0) at (0, 1) {};
\node [] (1) at (2.0, 1.25) {};
\node [] (2) at (2.0, 0) {};
\node [style=none, fill=white, right] (3) at (2.2, 1.05) {\py{x}};
\node [] (4) at (0.0, 0.25) {};
\node [] (5) at (0.0, 0) {};
\node [style=none, fill=white, right] (6) at (0.2, 0.04999999999999999) {\py{x}};
\node [] (7) at (1.0, 0.25) {};
\node [] (8) at (1.0, 0) {};
\node [style=none, fill=white, right] (9) at (1.2, 0.04999999999999999) {\py{x}};
\node [] (10) at (1.75, 1.25) {};
\node [] (11) at (2.25, 1.25) {};
\node [] (12) at (2.25, 1.75) {};
\node [] (13) at (1.75, 1.75) {};
\node [style=none, fill=white] (14) at (2.0, 1.5) {\py{u}};
\node [] (15) at (-0.25, 0.25) {};
\node [] (16) at (1.25, 0.25) {};
\node [] (17) at (1.25, 0.75) {};
\node [] (18) at (-0.25, 0.75) {};
\node [style=none, fill=white] (19) at (0.5, 0.5) {\py{f}};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [in=90, out=-90] (1.center) to (2.center);
\draw [in=90, out=-90] (4.center) to (5.center);
\draw [in=90, out=-90] (7.center) to (8.center);
\draw [-, fill={white}] (10.center) to (11.center) to (12.center) to (13.center) to (10.center);
\draw [-, fill={white}] (15.center) to (16.center) to (17.center) to (18.center) to (15.center);
\end{pgfonlayer}
\end{tikzpicture}


==> img/spiral/2.tikz <==
\begin{tikzpicture}[baseline=(0.base), scale=1.666]
\begin{pgfonlayer}{nodelayer}
\node (0) at (0, 1) {};
\node [] (1) at (4.0, 2.25) {};
\node [] (2) at (4.0, 0) {};
\node [style=none, fill=white, right] (3) at (4.2, 2.05) {\py{x}};
\node [] (4) at (0.0, 1.25) {};
\node [] (5) at (0.0, 0) {};
\node [style=none, fill=white, right] (6) at (0.2, 1.05) {\py{x}};
\node [] (7) at (3.0, 1.25) {};
\node [] (8) at (3.0, 0) {};
\node [style=none, fill=white, right] (9) at (3.2, 1.05) {\py{x}};
\node [] (10) at (1.0, 0.25) {};
\node [] (11) at (1.0, 0) {};
\node [style=none, fill=white, right] (12) at (1.2, 0.04999999999999999) {\py{x}};
\node [] (13) at (2.0, 0.25) {};
\node [] (14) at (2.0, 0) {};
\node [style=none, fill=white, right] (15) at (2.2, 0.04999999999999999) {\py{x}};
\node [] (16) at (3.75, 2.25) {};
\node [] (17) at (4.25, 2.25) {};
\node [] (18) at (4.25, 2.75) {};
\node [] (19) at (3.75, 2.75) {};
\node [style=none, fill=white] (20) at (4.0, 2.5) {\py{u}};
\node [] (21) at (-0.25, 1.25) {};
\node [] (22) at (3.25, 1.25) {};
\node [] (23) at (3.25, 1.75) {};
\node [] (24) at (-0.25, 1.75) {};
\node [style=none, fill=white] (25) at (1.5, 1.5) {\py{f}};
\node [] (26) at (0.75, 0.25) {};
\node [] (27) at (2.25, 0.25) {};
\node [] (28) at (2.25, 0.75) {};
\node [] (29) at (0.75, 0.75) {};
\node [style=none, fill=white] (30) at (1.5, 0.5) {\py{f}};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [in=90, out=-90] (1.center) to (2.center);
\draw [in=90, out=-90] (4.center) to (5.center);
\draw [in=90, out=-90] (7.center) to (8.center);
\draw [in=90, out=-90] (10.center) to (11.center);
\draw [in=90, out=-90] (13.center) to (14.center);
\draw [-, fill={white}] (16.center) to (17.center) to (18.center) to (19.center) to (16.center);
\draw [-, fill={white}] (21.center) to (22.center) to (23.center) to (24.center) to (21.center);
\draw [-, fill={white}] (26.center) to (27.center) to (28.center) to (29.center) to (26.center);
\end{pgfonlayer}
\end{tikzpicture}


==> img/spiral/3.tikz <==
\begin{tikzpicture}[baseline=(0.base), scale=1.666]
\begin{pgfonlayer}{nodelayer}
\node (0) at (0, 1) {};
\node [] (1) at (6.0, 3.25) {};
\node [] (2) at (6.0, 0) {};
\node [style=none, fill=white, right] (3) at (6.2, 3.05) {\py{x}};
\node [] (4) at (0.0, 2.25) {};
\node [] (5) at (0.0, 0) {};
\node [style=none, fill=white, right] (6) at (0.2, 2.05) {\py{x}};
\node [] (7) at (5.0, 2.25) {};
\node [] (8) at (5.0, 0) {};
\node [style=none, fill=white, right] (9) at (5.2, 2.05) {\py{x}};
\node [] (10) at (1.0, 1.25) {};
\node [] (11) at (1.0, 0) {};
\node [style=none, fill=white, right] (12) at (1.2, 1.05) {\py{x}};
\node [] (13) at (4.0, 1.25) {};
\node [] (14) at (4.0, 0) {};
\node [style=none, fill=white, right] (15) at (4.2, 1.05) {\py{x}};
\node [] (16) at (2.0, 0.25) {};
\node [] (17) at (2.0, 0) {};
\node [style=none, fill=white, right] (18) at (2.2, 0.04999999999999999) {\py{x}};
\node [] (19) at (3.0, 0.25) {};
\node [] (20) at (3.0, 0) {};
\node [style=none, fill=white, right] (21) at (3.2, 0.04999999999999999) {\py{x}};
\node [] (22) at (5.75, 3.25) {};
\node [] (23) at (6.25, 3.25) {};
\node [] (24) at (6.25, 3.75) {};
\node [] (25) at (5.75, 3.75) {};
\node [style=none, fill=white] (26) at (6.0, 3.5) {\py{u}};
\node [] (27) at (-0.25, 2.25) {};
\node [] (28) at (5.25, 2.25) {};
\node [] (29) at (5.25, 2.75) {};
\node [] (30) at (-0.25, 2.75) {};
\node [style=none, fill=white] (31) at (2.5, 2.5) {\py{f}};
\node [] (32) at (0.75, 1.25) {};
\node [] (33) at (4.25, 1.25) {};
\node [] (34) at (4.25, 1.75) {};
\node [] (35) at (0.75, 1.75) {};
\node [style=none, fill=white] (36) at (2.5, 1.5) {\py{f}};
\node [] (37) at (1.75, 0.25) {};
\node [] (38) at (3.25, 0.25) {};
\node [] (39) at (3.25, 0.75) {};
\node [] (40) at (1.75, 0.75) {};
\node [style=none, fill=white] (41) at (2.5, 0.5) {\py{f}};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [in=90, out=-90] (1.center) to (2.center);
\draw [in=90, out=-90] (4.center) to (5.center);
\draw [in=90, out=-90] (7.center) to (8.center);
\draw [in=90, out=-90] (10.center) to (11.center);
\draw [in=90, out=-90] (13.center) to (14.center);
\draw [in=90, out=-90] (16.center) to (17.center);
\draw [in=90, out=-90] (19.center) to (20.center);
\draw [-, fill={white}] (22.center) to (23.center) to (24.center) to (25.center) to (22.center);
\draw [-, fill={white}] (27.center) to (28.center) to (29.center) to (30.center) to (27.center);
\draw [-, fill={white}] (32.center) to (33.center) to (34.center) to (35.center) to (32.center);
\draw [-, fill={white}] (37.center) to (38.center) to (39.center) to (40.center) to (37.center);
\end{pgfonlayer}
\end{tikzpicture}


==> img/spiral/8.tikz <==
\begin{tikzpicture}[baseline=(0.base), scale=1.666]
\begin{pgfonlayer}{nodelayer}
\node (0) at (0, 4.0) {};
\node [] (1) at (6.0, 6.75) {};
\node [] (2) at (6.0, 0.25) {};
\node [style=none, fill=white, right] (3) at (6.2, 6.55) {\py{x}};
\node [] (4) at (0.0, 5.75) {};
\node [] (5) at (0.0, 0.25) {};
\node [style=none, fill=white, right] (6) at (0.2, 5.55) {\py{x}};
\node [] (7) at (5.0, 5.75) {};
\node [] (8) at (5.0, 1.25) {};
\node [style=none, fill=white, right] (9) at (5.2, 5.55) {\py{x}};
\node [] (10) at (1.0, 4.75) {};
\node [] (11) at (1.0, 1.25) {};
\node [style=none, fill=white, right] (12) at (1.2, 4.55) {\py{x}};
\node [] (13) at (4.0, 4.75) {};
\node [] (14) at (4.0, 2.25) {};
\node [style=none, fill=white, right] (15) at (4.2, 4.55) {\py{x}};
\node [] (16) at (2.0, 3.75) {};
\node [] (17) at (2.0, 2.25) {};
\node [style=none, fill=white, right] (18) at (2.2, 3.55) {\py{x}};
\node [] (19) at (3.0, 3.75) {};
\node [] (20) at (3.0, 3.25) {};
\node [style=none, fill=white, right] (21) at (3.2, 3.55) {\py{x}};
\node [] (22) at (5.75, 6.75) {};
\node [] (23) at (6.25, 6.75) {};
\node [] (24) at (6.25, 7.25) {};
\node [] (25) at (5.75, 7.25) {};
\node [style=none, fill=white] (26) at (6.0, 7.0) {\py{u}};
\node [] (27) at (-0.25, 5.75) {};
\node [] (28) at (5.25, 5.75) {};
\node [] (29) at (5.25, 6.25) {};
\node [] (30) at (-0.25, 6.25) {};
\node [style=none, fill=white] (31) at (2.5, 6.0) {\py{f}};
\node [] (32) at (0.75, 4.75) {};
\node [] (33) at (4.25, 4.75) {};
\node [] (34) at (4.25, 5.25) {};
\node [] (35) at (0.75, 5.25) {};
\node [style=none, fill=white] (36) at (2.5, 5.0) {\py{f}};
\node [] (37) at (1.75, 3.75) {};
\node [] (38) at (3.25, 3.75) {};
\node [] (39) at (3.25, 4.25) {};
\node [] (40) at (1.75, 4.25) {};
\node [style=none, fill=white] (41) at (2.5, 4.0) {\py{f}};
\node [] (42) at (2.75, 2.75) {};
\node [] (43) at (3.25, 2.75) {};
\node [] (44) at (3.25, 3.25) {};
\node [] (45) at (2.75, 3.25) {};
\node [style=none, fill=white] (46) at (3.0, 3.0) {\py{v}};
\node [] (47) at (1.75, 1.75) {};
\node [] (48) at (4.25, 1.75) {};
\node [] (49) at (4.25, 2.25) {};
\node [] (50) at (1.75, 2.25) {};
\node [style=none, fill=white] (51) at (3.0, 2.0) {\py{g}};
\node [] (52) at (0.75, 0.75) {};
\node [] (53) at (5.25, 0.75) {};
\node [] (54) at (5.25, 1.25) {};
\node [] (55) at (0.75, 1.25) {};
\node [style=none, fill=white] (56) at (3.0, 1.0) {\py{g}};
\node [] (57) at (-0.25, -0.25) {};
\node [] (58) at (6.25, -0.25) {};
\node [] (59) at (6.25, 0.25) {};
\node [] (60) at (-0.25, 0.25) {};
\node [style=none, fill=white] (61) at (3.0, 0.0) {\py{g}};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [in=90, out=-90] (1.center) to (2.center);
\draw [in=90, out=-90] (4.center) to (5.center);
\draw [in=90, out=-90] (7.center) to (8.center);
\draw [in=90, out=-90] (10.center) to (11.center);
\draw [in=90, out=-90] (13.center) to (14.center);
\draw [in=90, out=-90] (16.center) to (17.center);
\draw [in=90, out=-90] (19.center) to (20.center);
\draw [-, fill={white}] (22.center) to (23.center) to (24.center) to (25.center) to (22.center);
\draw [-, fill={white}] (27.center) to (28.center) to (29.center) to (30.center) to (27.center);
\draw [-, fill={white}] (32.center) to (33.center) to (34.center) to (35.center) to (32.center);
\draw [-, fill={white}] (37.center) to (38.center) to (39.center) to (40.center) to (37.center);
\draw [-, fill={white}] (42.center) to (43.center) to (44.center) to (45.center) to (42.center);
\draw [-, fill={white}] (47.center) to (48.center) to (49.center) to (50.center) to (47.center);
\draw [-, fill={white}] (52.center) to (53.center) to (54.center) to (55.center) to (52.center);
\draw [-, fill={white}] (57.center) to (58.center) to (59.center) to (60.center) to (57.center);
\end{pgfonlayer}
\end{tikzpicture}


==> img/spiral/nf.tikz <==
\begin{tikzpicture}[baseline=(0.base), scale=1.666]
\begin{pgfonlayer}{nodelayer}
\node (0) at (0, 4.0) {};
\node [] (1) at (0.0, 6.75) {};
\node [] (2) at (0.0, 1.25) {};
\node [style=none, fill=white, right] (3) at (0.2, 6.55) {\py{x}};
\node [] (4) at (6.0, 6.75) {};
\node [] (5) at (6.0, 0.25) {};
\node [style=none, fill=white, right] (6) at (6.2, 6.55) {\py{x}};
\node [] (7) at (1.0, 5.75) {};
\node [] (8) at (1.0, 2.25) {};
\node [style=none, fill=white, right] (9) at (1.2, 5.55) {\py{x}};
\node [] (10) at (5.0, 5.75) {};
\node [] (11) at (5.0, 1.25) {};
\node [style=none, fill=white, right] (12) at (5.2, 5.55) {\py{x}};
\node [] (13) at (2.0, 4.75) {};
\node [] (14) at (2.0, 3.25) {};
\node [style=none, fill=white, right] (15) at (2.2, 4.55) {\py{x}};
\node [] (16) at (4.0, 4.75) {};
\node [] (17) at (4.0, 2.25) {};
\node [style=none, fill=white, right] (18) at (4.2, 4.55) {\py{x}};
\node [] (19) at (3.0, 3.75) {};
\node [] (20) at (3.0, 3.25) {};
\node [style=none, fill=white, right] (21) at (3.2, 3.55) {\py{x}};
\node [] (22) at (-0.25, 6.75) {};
\node [] (23) at (6.25, 6.75) {};
\node [] (24) at (6.25, 7.25) {};
\node [] (25) at (-0.25, 7.25) {};
\node [style=none, fill=white] (26) at (3.0, 7.0) {\py{f}};
\node [] (27) at (0.75, 5.75) {};
\node [] (28) at (5.25, 5.75) {};
\node [] (29) at (5.25, 6.25) {};
\node [] (30) at (0.75, 6.25) {};
\node [style=none, fill=white] (31) at (3.0, 6.0) {\py{f}};
\node [] (32) at (1.75, 4.75) {};
\node [] (33) at (4.25, 4.75) {};
\node [] (34) at (4.25, 5.25) {};
\node [] (35) at (1.75, 5.25) {};
\node [style=none, fill=white] (36) at (3.0, 5.0) {\py{f}};
\node [] (37) at (2.75, 3.75) {};
\node [] (38) at (3.25, 3.75) {};
\node [] (39) at (3.25, 4.25) {};
\node [] (40) at (2.75, 4.25) {};
\node [style=none, fill=white] (41) at (3.0, 4.0) {\py{u}};
\node [] (42) at (1.75, 2.75) {};
\node [] (43) at (3.25, 2.75) {};
\node [] (44) at (3.25, 3.25) {};
\node [] (45) at (1.75, 3.25) {};
\node [style=none, fill=white] (46) at (2.5, 3.0) {\py{g}};
\node [] (47) at (0.75, 1.75) {};
\node [] (48) at (4.25, 1.75) {};
\node [] (49) at (4.25, 2.25) {};
\node [] (50) at (0.75, 2.25) {};
\node [style=none, fill=white] (51) at (2.5, 2.0) {\py{g}};
\node [] (52) at (-0.25, 0.75) {};
\node [] (53) at (5.25, 0.75) {};
\node [] (54) at (5.25, 1.25) {};
\node [] (55) at (-0.25, 1.25) {};
\node [style=none, fill=white] (56) at (2.5, 1.0) {\py{g}};
\node [] (57) at (5.75, -0.25) {};
\node [] (58) at (6.25, -0.25) {};
\node [] (59) at (6.25, 0.25) {};
\node [] (60) at (5.75, 0.25) {};
\node [style=none, fill=white] (61) at (6.0, 0.0) {\py{v}};
\end{pgfonlayer}
\begin{pgfonlayer}{edgelayer}
\draw [in=90, out=-90] (1.center) to (2.center);
\draw [in=90, out=-90] (4.center) to (5.center);
\draw [in=90, out=-90] (7.center) to (8.center);
\draw [in=90, out=-90] (10.center) to (11.center);
\draw [in=90, out=-90] (13.center) to (14.center);
\draw [in=90, out=-90] (16.center) to (17.center);
\draw [in=90, out=-90] (19.center) to (20.center);
\draw [-, fill={white}] (22.center) to (23.center) to (24.center) to (25.center) to (22.center);
\draw [-, fill={white}] (27.center) to (28.center) to (29.center) to (30.center) to (27.center);
\draw [-, fill={white}] (32.center) to (33.center) to (34.center) to (35.center) to (32.center);
\draw [-, fill={white}] (37.center) to (38.center) to (39.center) to (40.center) to (37.center);
\draw [-, fill={white}] (42.center) to (43.center) to (44.center) to (45.center) to (42.center);
\draw [-, fill={white}] (47.center) to (48.center) to (49.center) to (50.center) to (47.center);
\draw [-, fill={white}] (52.center) to (53.center) to (54.center) to (55.center) to (52.center);
\draw [-, fill={white}] (57.center) to (58.center) to (59.center) to (60.center) to (57.center);
\end{pgfonlayer}
\end{tikzpicture}


==> test/requirements.txt <==
pytest
coverage
pycodestyle
pytest-pycodestyle

